Tuning MPI Collectives by Verifying Performance Guidelines

MPI collective operations provide a standardized interface for performing data movements within a group of processes. The efficiency of collective communication operations depends on the actual algorithm, its implementation, and the specific communication problem (type of communication, message size, number of processes). Many MPI libraries provide numerous algorithms for specific collective operations. The strategy for selecting an efficient algorithm is often times predefined (hard-coded) in MPI libraries, but some of them, such as Open MPI, allow users to change the algorithm manually. Finding the best algorithm for each case is a hard problem, and several approaches to tune these algorithmic parameters have been proposed. We use an orthogonal approach to the parameter-tuning of MPI collectives, that is, instead of testing individual algorithmic choices provided by an MPI library, we compare the latency of a specific MPI collective operation to the latency of semantically equivalent functions, which we call the mock-up implementations. The structure of the mock-up implementations is defined by self-consistent performance guidelines. The advantage of this approach is that tuning using mock-up implementations is always possible, whether or not an MPI library allows users to select a specific algorithm at run-time. We implement this concept in a library called PGMPITuneLib, which is layered between the user code and the actual MPI implementation. This library selects the best-performing algorithmic pattern of an MPI collective by intercepting MPI calls and redirecting them to our mock-up implementations. Experimental results show that PGMPITuneLib can significantly reduce the latency of MPI collectives, and also equally important, that it can help identifying the tuning potential of MPI libraries.

==> res_64x16-r6.dat <==
#Command-line arguments:  /homec/jzam11/jzam1198/exp/030-juqueen-pgtune-all-64x16procs-2017-04-05-1521/02-exp/src/reprompi_build/bin/mpibenchmark_pgmpituned --input-file=/homec/jzam11/jzam1198/exp/030-juqueen-pgtune-all-64x16procs-2017-04-05-1521/02-exp/input/step4/config_64x16/input_MPI_Allgather.txt --ppath=/homec/jzam11/jzam1198/exp/030-juqueen-pgtune-all-64x16procs-2017-04-05-1521/02-exp/input/step4/config_64x16/tuning_profiles
#MPI calls:
#Message sizes:
#@operation=MPI_BOR
#@datatype=MPI_CHAR
#@root_proc=0
#@reproMPIcommitSHA1=unknown
#@nprocs=1024
#@clocktype=local
#@clock=MPI_Wtime
#@sync=BBarrier
#@nrep=0
test nrep msize runtime_sec
MPI_Allgather 0 1 0.0002306175
MPI_Allgather 1 1 0.0001389663
MPI_Allgather 2 1 0.0001024431
MPI_Allgather 3 1 0.0001023700
MPI_Allgather 4 1 0.0001029038
MPI_Allgather 5 1 0.0001025163
MPI_Allgather 6 1 0.0001034638
MPI_Allgather 7 1 0.0001028687
MPI_Allgather 8 1 0.0001038950
MPI_Allgather 9 1 0.0001025025
MPI_Allgather 10 1 0.0001023887
MPI_Allgather 11 1 0.0001041462
MPI_Allgather 12 1 0.0001028938
MPI_Allgather 13 1 0.0001015750
MPI_Allgather 14 1 0.0001024437
MPI_Allgather 15 1 0.0001012975
MPI_Allgather 0 2 0.0001300063
MPI_Allgather 1 2 0.0001272550
MPI_Allgather 2 2 0.0001088163
MPI_Allgather 3 2 0.0001091894
MPI_Allgather 4 2 0.0001093825
MPI_Allgather 5 2 0.0001083250
MPI_Allgather 6 2 0.0001073500
MPI_Allgather 7 2 0.0001086237
MPI_Allgather 8 2 0.0001100650
MPI_Allgather 9 2 0.0001086088
MPI_Allgather 10 2 0.0001086263
MPI_Allgather 11 2 0.0001088800
MPI_Allgather 12 2 0.0001095312
MPI_Allgather 13 2 0.0001089925
MPI_Allgather 14 2 0.0001096881
MPI_Allgather 0 4 0.0000520400
MPI_Allgather 1 4 0.0000396900
MPI_Allgather 2 4 0.0000389544
MPI_Allgather 3 4 0.0000389906
MPI_Allgather 4 4 0.0000399506
MPI_Allgather 5 4 0.0000393463
MPI_Allgather 6 4 0.0000396325
MPI_Allgather 7 4 0.0000389100
MPI_Allgather 8 4 0.0000399806
MPI_Allgather 9 4 0.0000389344
MPI_Allgather 10 4 0.0000397037
MPI_Allgather 11 4 0.0000397775
MPI_Allgather 12 4 0.0000390013
MPI_Allgather 13 4 0.0000394550
MPI_Allgather 14 4 0.0000391756
MPI_Allgather 15 4 0.0000389600
MPI_Allgather 16 4 0.0000403156
MPI_Allgather 17 4 0.0000388525
MPI_Allgather 18 4 0.0000396225
MPI_Allgather 19 4 0.0000391012
MPI_Allgather 20 4 0.0000399469
MPI_Allgather 21 4 0.0000394725
MPI_Allgather 22 4 0.0000391862
MPI_Allgather 23 4 0.0000394656
MPI_Allgather 24 4 0.0000389994
MPI_Allgather 25 4 0.0000394700
MPI_Allgather 26 4 0.0000401538
MPI_Allgather 27 4 0.0000393875
MPI_Allgather 28 4 0.0000397150
MPI_Allgather 29 4 0.0000394462
MPI_Allgather 30 4 0.0000395294
MPI_Allgather 31 4 0.0000389638
MPI_Allgather 32 4 0.0000395588
MPI_Allgather 33 4 0.0000392894
MPI_Allgather 34 4 0.0000398187
MPI_Allgather 35 4 0.0000392681
MPI_Allgather 36 4 0.0000399131
MPI_Allgather 37 4 0.0000388137
MPI_Allgather 38 4 0.0000396900
MPI_Allgather 39 4 0.0000388275
MPI_Allgather 40 4 0.0000401713
MPI_Allgather 41 4 0.0000393763
MPI_Allgather 42 4 0.0000395437
MPI_Allgather 43 4 0.0000401869
MPI_Allgather 44 4 0.0000399044
MPI_Allgather 45 4 0.0000390650
MPI_Allgather 46 4 0.0000396975
MPI_Allgather 47 4 0.0000388412
MPI_Allgather 48 4 0.0000393206
MPI_Allgather 49 4 0.0000394725
MPI_Allgather 50 4 0.0000398306
MPI_Allgather 51 4 0.0000396400
MPI_Allgather 52 4 0.0000396475
MPI_Allgather 53 4 0.0000392087
MPI_Allgather 54 4 0.0000400231
MPI_Allgather 55 4 0.0000391125
MPI_Allgather 56 4 0.0000395862
MPI_Allgather 57 4 0.0000390175
MPI_Allgather 58 4 0.0000388625
MPI_Allgather 59 4 0.0000390162
MPI_Allgather 60 4 0.0000395294
MPI_Allgather 61 4 0.0000391188
MPI_Allgather 62 4 0.0000393894
MPI_Allgather 63 4 0.0000391800
MPI_Allgather 64 4 0.0000394431
MPI_Allgather 65 4 0.0000388938
MPI_Allgather 66 4 0.0000391863
MPI_Allgather 67 4 0.0000388450
MPI_Allgather 68 4 0.0000404794
MPI_Allgather 69 4 0.0000385975
MPI_Allgather 70 4 0.0000395650
MPI_Allgather 71 4 0.0000394006
MPI_Allgather 72 4 0.0000391000
MPI_Allgather 73 4 0.0000389275
MPI_Allgather 74 4 0.0000394237
MPI_Allgather 75 4 0.0000393925
MPI_Allgather 76 4 0.0000394081
MPI_Allgather 77 4 0.0000391137
MPI_Allgather 78 4 0.0000393481
MPI_Allgather 79 4 0.0000397425
MPI_Allgather 80 4 0.0000399444
MPI_Allgather 81 4 0.0000391725
MPI_Allgather 82 4 0.0000641650
MPI_Allgather 83 4 0.0000391862
MPI_Allgather 84 4 0.0000392169
MPI_Allgather 85 4 0.0000389787
MPI_Allgather 86 4 0.0000392213
MPI_Allgather 87 4 0.0000391025
MPI_Allgather 88 4 0.0000398656
MPI_Allgather 89 4 0.0000390688
MPI_Allgather 90 4 0.0000398231
MPI_Allgather 91 4 0.0000391487
MPI_Allgather 92 4 0.0000394400
MPI_Allgather 93 4 0.0000389100
MPI_Allgather 94 4 0.0000392131
MPI_Allgather 95 4 0.0000395850
MPI_Allgather 96 4 0.0000394044
MPI_Allgather 97 4 0.0000390625
MPI_Allgather 98 4 0.0000618350
MPI_Allgather 99 4 0.0000392087
MPI_Allgather 100 4 0.0000397994
MPI_Allgather 101 4 0.0000393750
MPI_Allgather 102 4 0.0000387987
MPI_Allgather 103 4 0.0000386300
MPI_Allgather 104 4 0.0000387231
MPI_Allgather 105 4 0.0000390738
MPI_Allgather 106 4 0.0000397919
MPI_Allgather 107 4 0.0000393787
MPI_Allgather 108 4 0.0000391875
MPI_Allgather 109 4 0.0000393794
MPI_Allgather 0 8 0.0000602863
MPI_Allgather 1 8 0.0000521212
MPI_Allgather 2 8 0.0000518419
MPI_Allgather 3 8 0.0000513900
MPI_Allgather 4 8 0.0000512731
MPI_Allgather 5 8 0.0000513362
MPI_Allgather 6 8 0.0000522475
MPI_Allgather 7 8 0.0000509087
MPI_Allgather 8 8 0.0000510144
MPI_Allgather 9 8 0.0000513012
MPI_Allgather 10 8 0.0000508737
MPI_Allgather 11 8 0.0000509631
MPI_Allgather 12 8 0.0000520044
MPI_Allgather 13 8 0.0000508200
MPI_Allgather 14 8 0.0000510312
MPI_Allgather 15 8 0.0000511450
MPI_Allgather 16 8 0.0000506369
MPI_Allgather 17 8 0.0000505975
MPI_Allgather 18 8 0.0000512281
MPI_Allgather 19 8 0.0000505813
MPI_Allgather 20 8 0.0000510106
MPI_Allgather 21 8 0.0000512075
MPI_Allgather 22 8 0.0000518581
MPI_Allgather 23 8 0.0000511844
MPI_Allgather 24 8 0.0000523644
MPI_Allgather 25 8 0.0000514725
MPI_Allgather 26 8 0.0000513344
MPI_Allgather 27 8 0.0000512606
MPI_Allgather 28 8 0.0000507438
MPI_Allgather 29 8 0.0000508025
MPI_Allgather 30 8 0.0000514919
MPI_Allgather 31 8 0.0000505837
MPI_Allgather 32 8 0.0000511294
MPI_Allgather 33 8 0.0000515112
MPI_Allgather 34 8 0.0000515525
MPI_Allgather 35 8 0.0000515956
MPI_Allgather 36 8 0.0000510813
MPI_Allgather 37 8 0.0000505719
MPI_Allgather 38 8 0.0000516206
MPI_Allgather 39 8 0.0000513175
MPI_Allgather 40 8 0.0000512569
MPI_Allgather 41 8 0.0000509475
MPI_Allgather 42 8 0.0000515344
MPI_Allgather 43 8 0.0000509987
MPI_Allgather 44 8 0.0000524494
MPI_Allgather 45 8 0.0000508687
MPI_Allgather 46 8 0.0000508081
MPI_Allgather 47 8 0.0000511094
MPI_Allgather 48 8 0.0000517881
MPI_Allgather 49 8 0.0000511600
MPI_Allgather 50 8 0.0000513525
MPI_Allgather 51 8 0.0000506988
MPI_Allgather 52 8 0.0000511519
MPI_Allgather 53 8 0.0000512575
MPI_Allgather 54 8 0.0000507625
MPI_Allgather 55 8 0.0000511306
MPI_Allgather 56 8 0.0000519394
MPI_Allgather 57 8 0.0000517313
MPI_Allgather 58 8 0.0000510144
MPI_Allgather 59 8 0.0000511594
MPI_Allgather 60 8 0.0000511475
MPI_Allgather 61 8 0.0000513525
MPI_Allgather 62 8 0.0000519256
MPI_Allgather 63 8 0.0000509162
MPI_Allgather 64 8 0.0000516869
MPI_Allgather 65 8 0.0000509081
MPI_Allgather 66 8 0.0000512106
MPI_Allgather 67 8 0.0000507950
MPI_Allgather 68 8 0.0000512981
MPI_Allgather 69 8 0.0000514313
MPI_Allgather 70 8 0.0000514556
MPI_Allgather 71 8 0.0000511656
MPI_Allgather 72 8 0.0000513125
MPI_Allgather 73 8 0.0000506562
MPI_Allgather 74 8 0.0000520294
MPI_Allgather 75 8 0.0000510056
MPI_Allgather 76 8 0.0000510919
MPI_Allgather 77 8 0.0000509913
MPI_Allgather 78 8 0.0000517219
MPI_Allgather 79 8 0.0000512662
MPI_Allgather 80 8 0.0000519506
MPI_Allgather 81 8 0.0000509313
MPI_Allgather 82 8 0.0000507644
MPI_Allgather 83 8 0.0000508150
MPI_Allgather 0 32 0.0001920912
MPI_Allgather 1 32 0.0001247738
MPI_Allgather 2 32 0.0001244175
MPI_Allgather 3 32 0.0001247038
MPI_Allgather 4 32 0.0001245587
MPI_Allgather 5 32 0.0001244363
MPI_Allgather 6 32 0.0001243550
MPI_Allgather 7 32 0.0001244913
MPI_Allgather 8 32 0.0001243444
MPI_Allgather 9 32 0.0001244462
MPI_Allgather 10 32 0.0001243475
MPI_Allgather 11 32 0.0001241825
MPI_Allgather 12 32 0.0001246987
MPI_Allgather 13 32 0.0001245912
MPI_Allgather 14 32 0.0001239262
MPI_Allgather 15 32 0.0001238113
MPI_Allgather 16 32 0.0001244963
MPI_Allgather 17 32 0.0001245012
MPI_Allgather 18 32 0.0001243012
MPI_Allgather 19 32 0.0001237637
MPI_Allgather 20 32 0.0001239725
MPI_Allgather 21 32 0.0001245388
MPI_Allgather 22 32 0.0001246775
MPI_Allgather 23 32 0.0001244162
MPI_Allgather 24 32 0.0001242506
MPI_Allgather 25 32 0.0001239781
MPI_Allgather 26 32 0.0001237525
MPI_Allgather 27 32 0.0001242262
MPI_Allgather 28 32 0.0001244206
MPI_Allgather 29 32 0.0001243175
MPI_Allgather 30 32 0.0001240288
MPI_Allgather 31 32 0.0001245187
MPI_Allgather 32 32 0.0001237444
MPI_Allgather 33 32 0.0001249487
MPI_Allgather 34 32 0.0001240813
MPI_Allgather 0 64 0.0002786350
MPI_Allgather 1 64 0.0002023362
MPI_Allgather 2 64 0.0002001963
MPI_Allgather 3 64 0.0001996000
MPI_Allgather 4 64 0.0001993588
MPI_Allgather 5 64 0.0001996050
MPI_Allgather 6 64 0.0001998462
MPI_Allgather 7 64 0.0001993325
MPI_Allgather 0 100 0.0002727088
MPI_Allgather 1 100 0.0002457962
MPI_Allgather 2 100 0.0002442450
MPI_Allgather 3 100 0.0002461825
MPI_Allgather 4 100 0.0002437012
MPI_Allgather 5 100 0.0002454975
MPI_Allgather 6 100 0.0002450762
MPI_Allgather 0 512 0.0010379438
MPI_Allgather 1 512 0.0006053487
MPI_Allgather 2 512 0.0005999787
MPI_Allgather 3 512 0.0005997175
MPI_Allgather 4 512 0.0006015856
MPI_Allgather 0 1024 0.0023247012
MPI_Allgather 1 1024 0.0013728500
MPI_Allgather 2 1024 0.0013785300
MPI_Allgather 3 1024 0.0013775000
MPI_Allgather 4 1024 0.0013802162
MPI_Allgather 0 4096 0.0071248212
MPI_Allgather 1 4096 0.0077881025
MPI_Allgather 2 4096 0.0078065225
MPI_Allgather 3 4096 0.0077625225
MPI_Allgather 4 4096 0.0077491413
MPI_Allgather 0 8192 0.0151187550
MPI_Allgather 1 8192 0.0152308988
MPI_Allgather 2 8192 0.0151985656
MPI_Allgather 3 8192 0.0152230612
MPI_Allgather 4 8192 0.0151399912
MPI_Allgather 0 16000 0.0274214537
MPI_Allgather 1 16000 0.0271361313
MPI_Allgather 2 16000 0.0271430088
MPI_Allgather 3 16000 0.0271349425
MPI_Allgather 4 16000 0.0270960662
MPI_Allgather 0 32768 0.0495467638
MPI_Allgather 1 32768 0.0494548612
MPI_Allgather 2 32768 0.0494661594
MPI_Allgather 3 32768 0.0494618794
MPI_Allgather 4 32768 0.0494420887
MPI_Allgather 0 50000 0.0719699250
MPI_Allgather 1 50000 0.0717536363
MPI_Allgather 2 50000 0.0718415575
MPI_Allgather 3 50000 0.0717957375
MPI_Allgather 4 50000 0.0718519462
MPI_Allgather 0 100000 0.1381942000
MPI_Allgather 1 100000 0.1381969162
MPI_Allgather 2 100000 0.1381749412
MPI_Allgather 3 100000 0.1382082600
MPI_Allgather 4 100000 0.1382210238
# Benchmark started at Wed Apr  5 19:14:56 2017
# Execution time: 2s
#@pgmpi alg MPI_Allgather 16000 default
#@pgmpi alg MPI_Allgather 8 default
#@pgmpi alg MPI_Allgather 100 allgather_as_gather_bcast
#@pgmpi alg MPI_Allgather 32 default
#@pgmpi alg MPI_Allgather 32768 default
#@pgmpi alg MPI_Allgather 4 default
#@pgmpi alg MPI_Allgather 50000 default
#@pgmpi alg MPI_Allgather 8192 default
#@pgmpi alg MPI_Allgather 100000 default
#@pgmpi alg MPI_Allgather 2 allgather_as_gather_bcast
#@pgmpi alg MPI_Allgather 1024 allgather_as_gather_bcast
#@pgmpi alg MPI_Allgather 64 allgather_as_gather_bcast
#@pgmpi alg MPI_Allgather 4096 allgather_as_gather_bcast
#@pgmpi alg MPI_Allgather 512 allgather_as_gather_bcast
#@pgmpi alg MPI_Allgather 1 allgather_as_gather_bcast
#@pgmpi alg MPI_Bcast 1048576 default
#@pgmpi alg MPI_Bcast 2048 default
#@pgmpi alg MPI_Bcast 15 default
#@pgmpi alg MPI_Bcast 524288 default
#@pgmpi alg MPI_Bcast 1024 default
#@pgmpi alg MPI_Bcast 102400 default
#@pgmpi alg MPI_Bcast 4194304 default
#@pgmpi alg MPI_Bcast 65536 default
#@pgmpi alg MPI_Gather 100 default
#@pgmpi alg MPI_Gather 2 default
#@pgmpi alg MPI_Gather 1024 default
#@pgmpi alg MPI_Gather 64 default
#@pgmpi alg MPI_Gather 4096 default
#@pgmpi alg MPI_Gather 512 default
#@pgmpi alg MPI_Gather 1 default
#@pgmpi alg MPI_Reduce 35 default
#@pgmpi alg MPI_Reduce 8 default
#@pgmpi alg MPI_Reduce 110 default
#@pgmpi alg MPI_Reduce 7 default
#@pgmpi alg MPI_Reduce 5 default
#@pgmpi alg MPI_Reduce 16 default
#@pgmpi alg MPI_Reduce 15 default
#@pgmpi alg MPI_Reduce 84 default
#@pgmpi config size_msg_buffer_bytes 100000000
#@pgmpi config size_int_buffer_bytes 10000

